Feasibility of the debris ring transit method for the solar-like star HD 107146 by an occulted galaxy

Occulting galaxy pairs have been used to determine the transmission and dust composition within the foreground galaxy. Observations of the nearly face-on ring-like debris disk around the solar-like star HD 107146 by HST/ACS in 2004 and HST/STIS in 2011 reveal that the debris ring is occulting an extended background galaxy over the subsequent decades. Our aim is to use 2004 HST observations of this system to model the galaxy and apply this to the 2011 observation in order to measure the transmission of the galaxy through the outer regions of the debris disk. We model the galaxy with an exponential disk and a S\'{e}rsic pseudo-bulge in the V- and I-band, but irregularities due to small scale structure from star forming regions limits accurate determination of the foreground dust distribution. We show that debris ring transit photometry is feasible for optical depth increases of $\Delta \tau \geq$ 0.04 ($1 \sigma$) on tens of au scales the width of the background galaxy { when the 2011 STIS data are compared directly with new HST/STIS observations, instead of the use of a smoothed model as a reference.

==> referee_response_v2.txt <==

I am glad to see that the mistake in the equation has been rectified, and as a result the paper is improved. However, I still find that this would be a confusing addition to the literature as is. The main problem is that while the conclusion (e.g., in the abstract) is that there is not enough information to set constraints now, the paper spends a long time trying to get constraints in ways that it clearly can't because it is based on the analysis of an image at a single epoch. I still see flaws in the analysis, or in the way it is presented, and so if this paper is to serve as a template for how the analysis should be performed in the future then it will be confusing. Specific points below:

> the ref has a reasonable point, if our conclusion really is 'wow this did not work'. We can cut out the "walking down the garden path" section completely and just stick with what worked here.


1. In 3.1 it is claimed that "the 2004 residual is close to the background noise ... particularly in the outer regions". I found it hard to assess this claim, but Fig. 2 shows there are residuals of ~0.024 counts/s/pix in what I would think would be the outer region of the top right image, which are at a similar level to the flux in the image at that location in the top middle image. While this may be in the region of what is later claimed to be a star forming region, this calls into question exactly what the authors mean by the "outer region", since the end of 3.1 and 3.3 say that large residuals are restricted to the "central region", and in section 5.2 the analysis seems to focus on the region called "galaxy center" on Fig. 8 which is presumably that where the residuals are high. In general it would help to quantify the fractional level of accuracy of the galaxy model in different regions. For example, if the aim is to measure a 4% difference in brightness then the model must be accurate to <<4% which does not seem to be the case.

2. The first para of 3.2 says that the 2004 model parameters are used as an initial guess and a sanity check. Thus the model parameters for 2011 are essentially independent of those from 2004, as should be the case since they are at a different wavelength. However, para 4 of section 7 says that the galaxy model is derived from the smoothed ACS data which seems to be incorrect. Also, Table 2 caption says "the model does not change significantly if the bulge components are rotated", which seems incompatible with the quoted uncertainty of "-58.3+-1.5" and "-30.6+-2.7"; perhaps these uncertainties (and others in this table) are underestimated.

3. The method as described in Fig. 5 is still fundamentally flawed. It is not described how the debris disk model D' is derived, but I can imagine that this assumed axisymmetry and used a fit to the region in which the galaxy does not appear, which is fine. However, the galaxy model G' is derived from a fit to the observation. Thus at best it is a fit to G.exp(-tau). But from the description in 3.2 it sounds like the debris disk is only masked far from the galaxy, and so the galaxy model is actually fitting to D+G.exp(-tau). Thus the "transmission" that the method infers is just a measure of how good the model fit is to the observation. Fig. 6 implies that the assumption is that the masking is such that the galaxy model is derived based on a region for which D~0 and tau~0, and is being used to extrapolate into regions where this is not the case. This could make sense, but then the critical question is how accurately a model based on this partial information can predict the flux in the part of the galaxy that is behind the ring. And it should be clearer which regions of the galaxy the model is being fitted to compared with that where the transmission is being inferred, because it seems that the galaxy model is being fitted to a region that includes the centre of the galaxy which can't have T=0 if that is where the method is trying to measure non-zero transmission.

4. The analysis in section 5.2 is premature, since first it needs to be discussed whether the transmission is believable. I also find it hard to assess what exactly is plotted in Fig. 9 and so the extent to which the different lines can be compared, since the plotted parameter is far from an observable, and different assumptions are made to get the different lines. The comparison with previous work in section 6 is also worrying, since the transmission which is measured is of order 5% and leads to a surface density that is 10x lower than that inferred from scattered light imaging. This implies that the observed scattered light surface brightness should give a transmission of ~50% which seems unrealistic. I suspect that some incompatible assumptions have been made (e.g., by trying to convert to mass when it is cross-sectional area that is observed) and the paper would benefit from asking the question of what transmission would be expected based on the tau.w inferred from the scattered light images.

5. Section 6 starts by repeating information that was earlier in the paper (which could be consolidated), and then says that it will concentrate on the average extinction in the region 171-178au. This is not an unreasonable approach. However, it would have been much better if this had been stated as the approach from the outset, because then it would have been easier to quantify how accurate the galaxy model is in the region where they are trying to infer the transmission, for example.

6. The conclusion that future transit observations will be able to detect fluctuations in the dust distribution at tau>0.04 is not justified. This is based on Fig. 10 which assumed a sharp density change, whereas a more gradual change would have been interpreted as an uncertainty in the galaxy model. Also, even with a sharp change in the transmission profile it is hard to assess the significance, since "significant" seems to equate to purple regions not overlapping at the galaxy center, but the meaning of the purple region on Fig. 10 is not given. Since the conclusion of this paper is that we cannot set strong constraints now, but will hope to in the future, then this paper should comment on how the method can be modified to take advantage of the combination of two datasets taken with the same instrument, and how the new position of the galaxy behind the disk will affect the analysis.
